Exa-Dune -- Flexible PDE Solvers, Numerical Methods and Applications

In the Exa-Dune project we have developed, implemented and optimised numerical algorithms and software for the scalable solution of partial differential equations (PDEs) on future exascale systems exhibiting a heterogeneous massively parallel architecture. In order to cope with the increased probability of hardware failures, one aim of the project was to add flexible, application-oriented resilience capabilities into the framework. Continuous improvement of the underlying hardware-oriented numerical methods have included GPU-based sparse approximate inverses, matrix-free sum-factorisation for high-order discontinuous Galerkin discretisations as well as partially matrix-free preconditioners. On top of that, additional scalability is facilitated by exploiting massive coarse grained parallelism offered by multiscale and uncertainty quantification methods where we have focused on the adaptive choice of the coarse/fine scale and the overlap region as well as the combination of local reduced basis multiscale methods and the multilevel Monte-Carlo algorithm. Finally, some of the concepts are applied in a land-surface model including subsurface flow and surface runoff.

==> dg/performance.txt <==
degree  dofspersec-a    flopspersec-a   dofspersec-b    flopspersec-b   dofspersec-c    flopspersec-c
1.0	170641449.551	104.453529545	118979587.729	321.038211119	113389247.031	209.56226745
2.0	393645411.814	238.822342421	252483269.11	449.598013872	154313165.606	384.172089426
3.0	537761704.843	327.965650788	330453991.322	523.700278739	220241255.684	451.228509674
4.0	593496814.869	386.331126321	388214296.397	559.995679261	202734761.463	509.07936167
5.0	615992593.964	423.332054558	403296404.441	568.113051527	222994222.821	497.401410088
6.0	598671642.536	438.58643079	406075144.913	562.979976344	186579359.431	491.863223747
7.0	571854453.294	443.832611811	398006289.99	555.586463941	197819500.256	488.00893676
8.0	547608924.598	450.64116066	384895618.842	541.184528146	170271406.549	480.957107488
9.0	504412962.058	438.235402964	370258969.165	529.864853668	180508039.096	486.240666802
10.0	471259916.574	431.763201629	359375741.589	523.586101106	151575650.812	458.147978434


==> dg/strong-scalability.txt <==
degree  Q1      Q2      Q3      Q4      Q5      Q6      Q7      Q8
1.0	1.39091	2.63411	3.51836	6.16352	9.65249	14.4547	21.2497	31.3775
12.0	0.121871	0.237456	0.325015	0.54912	0.87113	1.30079	1.96718	2.888
96.0	0.0165197	0.0316847	0.0438419	0.0782711	0.12861	0.194538	0.285402	0.42067
768.0	0.00254124	0.00509011	0.00681274	0.0120792	0.0207832	0.0311888	0.0442931	0.0657839
6144.0	0.000587705	0.00121699	0.00172599	0.00253955	0.0049536	0.00647358	0.0100378	0.0147238

